A General and Transferable Local Hybrid Functional for Electronic Structure Theory and Many-Fermion Approaches

Density functional theory has become the workhorse of quantum physics, chemistry, and materials science. Within these fields, a broad range of applications needs to be covered. These applications range from solids to molecular systems, from organic to inorganic chemistry, or even from electrons to other fermions such as protons or muons. This is emphasized by the plethora of density functional approximations that have been developed for various cases. In this work, a new local hybrid exchange-correlation density functional is constructed from first principles, promoting generality and transferability. We show that constraint satisfaction can be achieved even for admixtures with full exact exchange, without sacrificing accuracy. The performance of the new functional for electronic structure theory is assessed for thermochemical properties, excitation energies, M\"ossbauer isomer shifts, NMR spin--spin coupling constants, NMR shieldings and shifts, magnetizabilities, as well as EPR hyperfine coupling constants. Here, the new density functional shows excellent performance throughout all tests and is numerically robust only requiring small grids for converged results. Additionally, the functional can be easily generalized to arbitrary fermions as shown for electron-proton correlation energies. Therefore, we outline that density functionals generated in this way are general purpose tools for quantum mechanical studies.

==> Plot/BH76/dft-data.txt <==
Method  MSD	MAD	RMSD
TPSS	-8.61	8.63	9.58
Tao-Mo	-8.21	8.24	9.24
SCAN	-7.36	7.66	8.37
TPSSh	-6.65	6.68	7.48
B3LYP	-4.02	4.94	5.90
PBE0	-3.17	4.62	5.90
"{/:Bold CHYF}" -4.90    4.92    5.47
CAM-B3LYP	-2.92	3.18	3.76
TMHF	-2.71	2.80	3.36
LH20t	-1.00	2.05	2.43
ωB97X-D	-1.43	1.98	2.38
LC-ωPBE	0.36	1.61	2.22
ωLH22t  -0.59   1.29    1.56


==> Plot/BH76/dft-plot.txt <==
set terminal pngcairo  enhanced font "arial,20" fontscale 1.5 size 1500, 1000 
set encoding utf8
set output 'Fig03_BH76.png'
set boxwidth 0.9 absolute
set style histogram rowstacked

set style fill solid 1.00 border lt -1
set style line 81 lt -1 lc rgb "#808080" lw 1.0
# Put the grid behind anything drawn and use the linestyle 81
set grid back ls 81

set border lw 4

set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram cluster gap 1.0 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -45  autojustify
set xtics norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -10 : 10 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 2
set mytics 1
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'dft-data.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 3 ti col linecolor rgb "blue", '' u 4 ti col linecolor rgb "orange"


==> Plot/Dimers/dimer-plot.txt <==
set terminal pngcairo enhanced font "arial,20" fontscale 1.5 size 1200, 1000
set encoding utf8
set output 'Fig01_LMF_dimers.png'
set key bottom right

set xlabel "Position r [bohrs]"
set ylabel "Mixing fraction a(r)"

set style line 81 lt -1 lc rgb "#808080" lw 1.0
# Put the grid behind anything drawn and use the linestyle 81
set grid back ls 81

set border lw 4

set yrange [0:1.1]
set xrange [-8:8]
set grid

set xtics  2
set mxtics 2

set format y "%.1f"
set ytics  0.2
set mytics 2


plot "tmhf.co.vec"  using 1:2 with lines lc 1 lw 2 dashtype 2 notitle "CO",    \
     "tmhf.n2.vec"  using 1:2 with lines lc 6 lw 2 dashtype 2 notitle "N_{2}", \
     "tmhf.f2.vec"  using 1:2 with lines lc 7 lw 2 dashtype 2 notitle "F_{2}", \
     "tmhf.tlh.vec"  using 1:2 with lines lc 8 lw 2 dashtype 2 notitle "TlH", \
     "chyf.co.vec"  using 1:2 with lines lc 1 lw 2 dashtype 1 title "CO",    \
     "chyf.n2.vec"  using 1:2 with lines lc 6 lw 2 dashtype 1 title "N_{2}", \
     "chyf.f2.vec"  using 1:2 with lines lc 7 lw 2 dashtype 1 title "F_{2}", \
     "chyf.tlh.vec"  using 1:2 with lines lc 8 lw 2 dashtype 1 title "TlH"


==> Plot/Dimers/zfunc-plot.txt <==
set terminal pngcairo enhanced font "arial,16" fontscale 1.5 size 1200, 1000
set encoding utf8
set output 'corrlen.png'
set key top center

set xlabel "Position r [bohrs]"
set ylabel "z(r) [a.u.]"

#set yrange
set logscale y

set grid

set xtics  2
set mxtics 2

#set format y "%.1f"
#set ytics  0.2
#set mytics 2


plot "tm_co.vec"  using 1:(-log(1-$2)/0.18) with lines lc 1 lw 2 dashtype 1 title "CO",    \
     "tm_n2.vec"  using 1:(-log(1-$2)/0.18) with lines lc 2 lw 2 dashtype 1 title "N_{2}", \
     "tm_f2.vec"  using 1:(-log(1-$2)/0.18) with lines lc 3 lw 2 dashtype 1 title "F_{2}", \
     "tm_h2.vec"  using 1:(-log(1-$2)/0.18) with lines lc 4 lw 2 dashtype 1 title "H_{2}", \
     "tm_co.zlmf.vec"  using 1:(inverf($2)/0.10) with lines lc 1 lw 2 dashtype 2 notitle "CO",    \
     "tm_n2.zlmf.vec"  using 1:(inverf($2)/0.10) with lines lc 2 lw 2 dashtype 2 notitle "N_{2}", \
     "tm_f2.zlmf.vec"  using 1:(inverf($2)/0.10) with lines lc 3 lw 2 dashtype 2 notitle "F_{2}", \
     "tm_h2.zlmf.vec"  using 1:(inverf($2)/0.10) with lines lc 4 lw 2 dashtype 2 notitle "H_{2}"


==> Plot/EPR/Bartlett-data-smaller.txt <==
Method  MSE	RMSE	MAE
TM	11.58	19.07	14.67
LC-ωPBE	-4.46	19.56	14.51
r²SCANh	7.38	19.21	14.36
BLYP	6.91	16.46	13.64
BP86	0.81	18.03	13.20
PBE	0.80	17.02	12.98
TMHF	4.89	17.43	12.90
TPSS	9.35	16.33	12.82
r²SCAN	7.66	17.55	12.76
TPSSh	8.74	15.40	11.78
"{/:Bold CHYF}"	1.41	15.44	11.94
LH20t	-0.07	14.55	11.33
"{/:Bold CHYF-B95}"	5.44	11.84	9.21
PBE0	0.87	9.38	7.20
"LH14t-calPBE"	2.32	8.92	6.81
RPA	2.85	8.57	6.53
CCSD	-0.11	5.55	4.14


==> Plot/EPR/Bartlett-data.txt <==
Method  MSE	RMSE	MAE
TMHF	6.72	35.48	19.87
r²SCANh	12.46	28.66	18.95	
LC-ωPBE	-4.35	31.49	18.77
BLYP	4.82	29.45	17.29
PBE	-3.72	35.03	16.76
r²SCAN	11.50	24.03	16.25
BP86	-2.84	29.96	16.14
LH20t	-1.24	30.52	15.89
TM	8.83	20.88	15.70
"{/:Bold CHYF}"	-1.14	28.50	14.92
"{/:Bold CHYF-B95}"	4.34	28.42	14.05
TPSS	8.10	16.62	13.14
TPSSh	9.04	15.66	12.06
PBE0	1.32	23.03	11.66
"LH14t-calPBE"	4.76	16.97	9.75
RPA	-0.79	17.61	9.52
CCSD	2.81	13.44	6.76


==> Plot/EPR/Bartlett-plot-smaller.txt <==
set terminal pngcairo  enhanced font "arial,24" fontscale 1.5 size 1800, 1000 
set encoding utf8
set output 'Bartlett-smaller.png'
set boxwidth 0.9 absolute
set style fill solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram clustered gap 2 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -65  autojustify
set xtics norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -5 : 20 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 10
set mytics 2
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'Bartlett-data-smaller.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 3 ti col linecolor rgb "orange", '' u 4 ti col linecolor rgb "blue"


==> Plot/EPR/Bartlett-plot.txt <==
set terminal pngcairo  enhanced font "arial,24" fontscale 1.5 size 1800, 1000 
set encoding utf8
set output 'Bartlett.png'
set boxwidth 0.9 absolute
set style fill solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram clustered gap 2 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -65  autojustify
set xtics norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -5 : 40 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 10
set mytics 2
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'Bartlett-data.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 3 ti col linecolor rgb "orange", '' u 4 ti col linecolor rgb "blue"


==> Plot/EPR/Bartlett2-data.txt <==
Method  MSE	RMSE	MAE
BLYP	1.44	10.23	7.78
PBE	0.36	10.23	7.64
BP86	-0.26	10.30	7.45
LH20t	-0.05	8.54	6.00
r²SCANh	3.03	7.72	5.21
TM	3.62	6.84	4.81
TPSS	1.87	6.48	4.74
r²SCAN	3.13	6.35	4.37
LC-ωPBE	-1.48	6.78	4.12
"{/:Bold CHYF-B95}"	1.54	5.18	3.90
"{/:Bold CHYF}"	0.64	5.19	3.13
RPA	0.93	4.13	3.08
TPSSh	1.88	4.41	2.95
TMHF	1.60	4.62	2.79
PBE0	0.64	2.93	2.03
"LH14t-calPBE "	0.81	2.91	1.95


==> Plot/EPR/Bartlett2-plot.txt <==
set terminal pngcairo  enhanced font "arial,16" fontscale 1.5 size 1500, 1000 
set encoding utf8
set output 'Bartlett-2.png'
set boxwidth 1.0 absolute
set style histogram rowstacked
set style fill solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram cluster gap 1.0 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -65  autojustify
set xtics norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -2.5 : 15 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 5
set mytics 2
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'Bartlett2-data.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 3 ti col linecolor rgb "orange", '' u 4 ti col linecolor rgb "blue"


==> Plot/Magnetizabilities/dft-data.txt <==
Method	MAE	MSE	STD	RMSE
PBE	9.15	7.09	9.45	11.68
KT3	9.20	8.40	8.04	11.53
BP86	8.70	7.49	8.78	11.42
cTPSSh	7.67	7.58	8.12	11.00
TM	8.61	7.93	7.48	10.80
TMHF	7.84	5.39	9.43	10.71
TPSS	8.24	7.88	6.90	10.39
cTPSS	7.83	7.46	7.07	10.19
cTMHF	7.12	4.94	8.30	9.53
cLHJ14	7.13	5.56	7.70	9.38
mPSTS-a1	7.15	7.13	6.10	9.31
TPSSh	7.22	7.10	6.08	9.27
cmPSTS-a1	6.85	6.83	6.39	9.27
cTM	6.92	6.13	6.99	9.20
LHJ14	6.98	5.62	7.09	8.95
PBE0	5.98	5.59	6.86	8.75
ωB97X-D	6.27	5.94	6.45	8.68
r²SCAN	5.98	5.47	5.83	7.91
B3LYP	5.44	4.55	6.04	7.47
LC-ωPBE	4.96	4.15	6.15	7.32
cr²SCAN	5.05	3.45	6.39	7.15
"{/:Bold CHYF}"	4.7	3.9	5.4	6.6
"{/:Bold CHYF-B95}"	4.1	3.1	4.6	5.5
CAM-B3LYP	3.74	2.41	4.90	5.38
BH\\&HLYP	3.13	2.17	4.70	5.10
cLH12ct-SsirPW92	3.74	-1.89	4.48	4.78
CAM-QTP-00	3.24	0.91	4.72	4.72
LH14t-calPBE	3.21	2.06	4.29	4.69
LH12ct-SsirPW92	3.59	0.14	4.71	4.63
CAM-QTP-02	3.29	-0.20	4.40	4.33
cLH14t-calPBE	3.02	1.28	4.14	4.26
LH20t	2.70	1.14	4.17	4.25
"{/:Bold cCHYF}"	3.0	-1.2	3.7	3.8
cLH20t	2.47	0.45	3.77	3.73
"{/:Bold cCHYF-B95}"	2.8	-0.3	3.7	3.7


==> Plot/Magnetizabilities/dft-plot.txt <==
set terminal pngcairo  enhanced font "arial,16" fontscale 1.5 size 3000, 1200 
set encoding utf8
set output 'Magentizability.png'
set boxwidth 0.9 absolute
set style fill   solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram clustered gap 2 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -45  autojustify
set xtics  norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ 0.0 : 12.0 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 2
set mytics 1
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'dft-data.txt' using 2:xtic(1) ti col linecolor rgb "blue", '' u 3 ti col linecolor rgb "red" , '' u 4 ti col linecolor rgb "black", '' u 5 ti col linecolor rgb "green"


==> Plot/NMR-Couplings/dft-data-1-sorted.txt <==
Method ¹J-MAPD STD ²J-MAPD STD
BP86 	44.44	47.52	44.88	53.89
KT3 	43.38	49.35	47.86	48.35
PBE 	40.60	44.17	42.92	50.92
cTPSS 	39.01	36.75	39.51	44.68
TPSS 	38.20	36.75	37.81	43.54
cTM 	34.72	32.32	34.41	34.07
cmPSTS 	34.51	33.78	30.00	39.24
TM 	34.35	32.56	33.22	33.93
r²SCAN50 	33.51	30.10	45.76	62.39
cr²SCAN50 	32.87	30.28	45.84	62.69
cr²SCAN 	31.38	28.84	36.08	34.35
mPSTS 	31.07	29.80	29.22	38.55
cTPSSh 	30.10	26.43	29.56	37.44
r²SCAN 	29.99	28.56	31.61	31.59
TPSSh 	29.30	26.54	27.77	36.61
CAM-QTP-00 	27.07	31.13	39.83	51.62
cr²SCANh 	25.36	19.93	34.66	33.95
LH12ct-SsirPW92 	25.16	24.06	29.89	32.38
cLH12ct-SsirPW92 	25.16	24.09	29.94	32.23
r²SCANh 	24.58	19.66	30.83	32.80
LHJ14 	24.47	23.27	30.46	37.67
BH\\&HLYP	23.92	22.51	27.49	28.96
B3LYP 	23.76	17.58	24.82	33.70
cLHJ14 	23.16	22.96	28.60	35.90
r²SCAN0 	22.62	16.26	34.40	44.66
cr²SCAN0 	22.03	17.07	34.52	42.54
"{/:Bold cCHYF}"	20.42	16.80	26.82	23.43
"{/:Bold CHYF}"	20.01	16.81	25.00	22.82
LC-ωPBE 	19.97	19.20	27.10	26.50
PBE0 	19.48	17.40	23.30	30.38
cLH07t-SVWN 	19.04	20.85	19.05	25.71
LH07t-SVWN 	18.94	20.79	18.65	25.70
CAM-B3LYP 	18.58	11.50	25.43	25.54
cLH14t-calPBE 	17.39	16.00	19.88	22.91
LH14t-calPBE 	17.34	16.00	19.73	23.03
LHJ-HF 	15.91	10.60	25.36	22.09
cTMHF-3P 	15.63	7.78	24.42	18.21
TMHF-3P 	15.39	8.26	26.53	18.38
cLHJ-HF 	15.28	10.36	23.59	21.02
CAM-QTP-02 	15.20	15.93	25.17	23.19
LHJ-HFcal 	15.04	11.15	25.10	20.41
TMHF 	14.85	8.03	28.67	17.73
ωB97X-D 	14.81	12.35	18.46	18.37
cTMHF 	14.64	7.75	26.77	17.46
cLHJ-HFcal 	14.58	11.08	23.35	19.43
LH20t* 	14.40	15.42	20.99	24.75
cLH20t* 	14.33	15.18	20.35	24.14
"{/:Bold CHYF-B95}"	13.19	10.56	19.39	19.51
"{/:Bold cCHYF-B95}"	13.14	10.41	20.21	19.77
LH20t 	13.43	12.46	21.39	23.64
cLH20t 	13.32	12.31	20.80	23.11


==> Plot/NMR-Couplings/dft-data-sorted-2.txt <==
Method ¹J-MAPD STD ²J-MAPD STD
KT3 	43.38	49.35	47.86	48.35
cr²SCAN50 	32.87	30.28	45.84	62.69
r²SCAN50 	33.51	30.10	45.76	62.39
BP86 	44.44	47.52	44.88	53.89
PBE 	40.60	44.17	42.92	50.92
CAM-QTP-00 	27.07	31.13	39.83	51.62
cTPSS 	39.01	36.75	39.51	44.68
TPSS 	38.20	36.75	37.81	43.54
cr²SCAN 	31.38	28.84	36.08	34.35
cr²SCANh 	25.36	19.93	34.66	33.95
cr²SCAN0 	22.03	17.07	34.52	42.54
cTM	34.72	32.32	34.41	34.07
r²SCAN0 	22.62	16.26	34.40	44.66
TM 	34.35	32.56	33.22	33.93
r²SCAN 	29.99	28.56	31.61	31.59
r²SCANh 	24.58	19.66	30.83	32.80
LHJ14 	24.47	23.27	30.46	37.67
cmPSTS 	34.51	33.78	30.00	39.24
cLH12ct-SsirPW92 	25.16	24.09	29.94	32.23
LH12ct-SsirPW92 	25.16	24.06	29.89	32.38
cTPSSh 	30.10	26.43	29.56	37.44
mPSTS 	31.07	29.80	29.22	38.55
TMHF 	14.85	8.03	28.67	17.73
cLHJ14 	23.16	22.96	28.60	35.90
TPSSh 	29.30	26.54	27.77	36.61
BH\\&HLYP	23.92	22.51	27.49	28.96
LC-ωPBE 	19.97	19.20	27.10	26.50
"{/:Bold cCHYF}"	20.42	16.80	26.82	23.43
cTMHF 	14.64	7.75	26.77	17.46
TMHF-3P 	15.39	8.26	26.53	18.38
CAM-B3LYP 	18.58	11.50	25.43	25.54
LHJ-HF 	15.91	10.60	25.36	22.09
CAM-QTP-02 	15.20	15.93	25.17	23.19
LHJ-HFcal 	15.04	11.15	25.10	20.41
"{/:Bold CHYF}"	20.01	16.81	25.00	22.82
B3LYP 	23.76	17.58	24.82	33.70
cTMHF-3P 	15.63	7.78	24.42	18.21
cLHJ-HF 	15.28	10.36	23.59	21.02
cLHJ-HFcal 	14.58	11.08	23.35	19.43
PBE0 	19.48	17.40	23.30	30.38
LH20t 	13.43	12.46	21.39	23.64
LH20t* 	14.40	15.42	20.99	24.75
cLH20t 	13.32	12.31	20.80	23.11
cLH20t* 	14.33	15.18	20.35	24.14
"{/:Bold cCHYF-B95}"	13.14	10.41	20.21	19.77
cLH14t-calPBE 	17.39	16.00	19.88	22.91
LH14t-calPBE 	17.34	16.00	19.73	23.03
"{/:Bold CHYF-B95}"	13.19	10.56	19.39	19.51
cLH07t-SVWN 	19.04	20.85	19.05	25.71
LH07t-SVWN 	18.94	20.79	18.65	25.70
ωB97X-D 	14.81	12.35	18.46	18.37


==> Plot/NMR-Couplings/dft-plot-1-sorted.txt <==
set terminal pngcairo  enhanced font "arial,16" fontscale 1.5 size 2500, 1000 
set encoding utf8
set output 'DFT-1-sorted.png'
set boxwidth 0.9 absolute
set style fill   solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram clustered gap 7 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -60  autojustify
set xtics  norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ 0 : 50 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 5
set mytics 2
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'dft-data-1-sorted.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 3 ti col linecolor rgb "blue"


==> Plot/NMR-Couplings/dft-plot-2-sorted.txt <==
set terminal pngcairo  enhanced font "arial,16" fontscale 1.5 size 2500, 1000 
set encoding utf8
set output 'DFT-2-sorted.png'
set boxwidth 0.9 absolute
set style fill   solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram clustered gap 7 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -60  autojustify
set xtics  norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ 0 : 70 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 5
set mytics 2
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'dft-data-sorted-2.txt' using 4:xtic(1) ti col linecolor rgb "red", '' u 5 ti col linecolor rgb "blue"


==> Plot/NMR-Shieldings/c-plot-neese.txt <==
set terminal pngcairo  enhanced font "arial,22" fontscale 1.5 size 4200, 2000 
set encoding utf8
set output 'C-Shieldings-Neese.png'
set boxwidth 0.9 absolute
set style fill   solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram clustered gap 7 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -60  autojustify
set xtics  norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -18 : 35 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 4
set mytics 2
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'c-shieldings-neese.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 3 ti col linecolor rgb "blue", '' u 4 ti col linecolor rgb "orange"


==> Plot/NMR-Shieldings/c-shieldings-neese.txt <==
Method MAE MSE STD
TMHF	24.37	-17.26	11.24
TMHF-3P	22.79	-16.17	11.4
LHJ14	22.06	-15.27	7.29
cTMHF	21.93	-15.5	9.3
cTMHF-3P	20.22	-14.32	9.23
B3LYP	20.18	-14.04	5.51
LHJ-HF	19.19	-13.4	10.05
BP86	18.44	-12.69	5.37
PBE	18.39	-12.67	5.82
LHJ-HFcal	17.93	-12.57	10.13
cLHJ-HF	17.48	-12.19	8.34
BH\\&HLYP	16.22	-11.48	8.76
cLHJ-HFcal	16.22	-11.37	8.41
PBE0	15.51	-10.86	6.15
TPSS	13.97	-9.54	3.99
cTPSS	13.92	9.47	3.96
TPSSh	13.21	-9.09	2.75
cTPSSh	13.19	-9.05	3.28
TM	13.1	-8.97	5.24
TMh	12.46	-8.62	4.30
cr²SCAN	12.02	-8.39	4.05
cTM	11.91	-8.11	4.59
cr²SCANh	11.84	-8.3	4.21
cr²SCAN0	11.59	-8.17	5.65
cTMh	11.39	-7.85	3.71
cr²SCAN50	11.26	-7.99	9.43
CAM-QTP-02	11.21	-12.09	9.54
mPSTS	11.21	-7.7	1.85
cmPSTS	11.14	-7.62	2.4
"cLH14t-calPBE "	11.05	7.45	4.95
CAM-B3LYP	11.02	-13.32	7.07
"LH14t-calPBE "	11.02	-7.43	5.35
"{/:Bold CHYF-B95}"	10.51	-7.30	6.29
cLH07t-SVWN	10.38	-6.97	4.95
LC-ωPBE	10.06	-11.31	8.04
LH07t-SVWN	10.06	-6.64	6.09
r²SCAN50	9.81	-6.96	8.36
"{/:Bold cCHYF-B95}"	9.69	-6.66	4.46
r²SCAN0	9.15	-6.45	4.15
CAM-QTP-00	9.07	-10.66	10.84
LH20t	9.07	-5.97	5.75
r²SCANh	8.88	-6.2	3.66
r²SCAN	8.75	-6.09	4.61
cLH20t	8.11	-5.3	5.01
"{/:Bold cCHYF}"	7.50	-5.31	3.93
"{/:Bold CHYF}"	7.48	-4.89	5.97
"LH12ct-SsirPW92 "	7.36	-3.8	6.46
ωB97X-D	7.36	-11.17	5.71
"cLH12ct-SsirPW92 "	6.63	-4.16	4.93
KT3	6.27	-4.15	4.58


==> Plot/NMR-Shieldings/h-plot-neese.txt <==
set terminal pngcairo  enhanced font "arial,22" fontscale 1.5 size 4200, 2000 
set encoding utf8
set output 'H-Shieldings-Neese.png'
set boxwidth 0.9 absolute
set style fill   solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram clustered gap 7 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -62  autojustify
set xtics  norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -0.3 : 0.6 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 0.1
set mytics 2
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'h-shieldings-neese.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 3 ti col linecolor rgb "blue", '' u 4 ti col linecolor rgb "orange"


==> Plot/NMR-Shieldings/h-shieldings-neese.txt <==
Method MAE MSE STD
TPSS	0.46	0.46	0.32
mPSTS	0.45	0.45	0.27
ωB97X-D	0.45	0.16	0.2
"LH12ct-SsirPW92 "	0.45	-0.15	0.14
CAM-QTP-02	0.45	-0.15	0.12
KT3	0.42	0.41	0.39
cTPSS	0.42	0.42	0.29
cmPSTS	0.4	0.4	0.23
PBE	0.39	0.19	0.43
TM	0.39	0.29	0.43
cM	0.39	0.37	0.39
TPSSh	0.39	0.39	0.26
BP86	0.38	0.25	0.41
cTPSSh	0.35	0.35	0.22
TMh	0.33	0.22	0.36
cTMh	0.33	0.29	0.32
cr²SCAN	0.27	0.14	0.25
LHJ14	0.26	0.14	0.24
LC-ωPBE	0.26	0.08	0.2
LH07t-SVWN	0.26	-0.26	0.12
cTMHF	0.25	0.01	0.26
B3LYP	0.24	0.22	0.2
PBE0	0.23	0.08	0.24
cLHJ14	0.23	0.07	0.23
"cLH12ct-SsirPW92 "	0.22	-0.22	0.13
TMHF	0.22	-0.11	0.27
cr²SCANh	0.22	0.1	0.21
r²SCAN	0.21	-0.05	0.22
"{/:Bold CHYF}"	0.20	-0.18	0.15
TMHF-3P	0.19	-0.12	0.22
cTMHF-3P	0.19	0	0.21
r²SCANh	0.17	-0.07	0.18
r²SCAN50	0.17	-0.16	0.16
"{/:Bold CHYF-B95}"	0.17	-0.10	0.16
"{/:Bold cCHYF}"	0.17	-0.08	0.17
cr²SCAN0	0.15	0.03	0.15
LHJ-HFcal	0.14	-0.08	0.16
cr²SCAN50	0.14	-0.09	0.15
LHJ-HF	0.14	-0.02	0.15
"{/:Bold cCHYF-B95}"	0.13	0.04	0.14
cLHJ-HF	0.12	-0.01	0.14
r²SCAN0	0.12	-0.1	0.13
cLH07t-SVWN	0.12	-0.11	0.12
BH\\&HLYP	0.12	0.09	0.1
cLH20t	0.12	-0.112	0.1
CAM-B3LYP	0.11	0.07	0.15
CAM-QTP-00	0.11	-0.07	0.15
cLHJ-HFcal	0.11	-0.07	0.14
"LH14t-calPBE "	0.11	-0.08	0.11
LH20t	0.11	-0.08	0.11
"cLH14t-calPBE "	0.1	-0.06	0.1


==> Plot/NMR-Shieldings/nofp-plot-neese.txt <==
set terminal pngcairo  enhanced font "arial,22" fontscale 1.5 size 4200, 2000 
set encoding utf8
set output 'NOFP-Shieldings-Neese.png'
set boxwidth 0.9 absolute
set style fill   solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram clustered gap 7 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -60  autojustify
set xtics  norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -65 : 85 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 10
set mytics 2
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'nofp-shieldings-neese.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 3 ti col linecolor rgb "blue", '' u 4 ti col linecolor rgb "orange"


==> Plot/NMR-Shieldings/nofp-shieldings-neese.txt <==
Method MAE MSE STD
LHJ14	59.24	-59.24	46.06
TMHF	56.74	-56.74	51.26
TMHF-3P	51.31	-51.31	47.63
cTMHF	50.19	-50.19	44.97
LHJ-HF	49.72	-49.72	48.21
PBE	49.63	-49.63	43.33
B3LYP	49.59	-49.59	38.05
BP86	49.26	-49.26	42.16
cLHJ14	48.8	-48.8	39.66
LHJ-HFcal	48.13	-48.13	47.55
cLHJ-HF	44.29	-44.29	42.06
PBE0	43.33	-43.3	35.46
cLHJ-HFcal	42.72	-42.72	41.38
BH\\&HLYP	41.78	-41.78	39.23
cTMHF-3P	40.25	-39.54	43.69
cTPSS	37.41	-37.41	30.09
cTPSSh	35.93	-35.93	27.57
TPSS	34.07	-34.07	25.68
cr²SCAN50	33.89	-33.21	39.77
TPSSh	32.84	-32.84	23.19
cmPSTS	32.48	-32.48	21.78
cr²SCAN0	31.32	-31.32	31.47
cr²SCANh	30.71	-30.71	30.13
cr²SCAN	30.56	-30.56	31.42
CAM-QTP-02	29.71	-43.01	41.87
mPSTS	29.71	-29.71	20.15
cTM	29.33	-28.49	23.5
cTMh	28.84	-28.84	21.71
"cLH14t-calPBE "	28.06	-28.06	27.05
TM	27.54	-26.74	23.39
TMh	27.22	-27.20	21.44
cLH07t-SVWN	27.08	-27.08	28.45
CAM-B3LYP	26.91	-46.53	38.5
"LH14t-calPBE "	26.91	-25.83	28.33
r²SCAN50	26.17	-23.67	35.48
LC-ωPBE	24.98	-40.42	39.01
LH07t-SVWN	24.98	-21.35	30.9
CAM-QTP-00	24.44	-39.24	43.46
LH20t	24.44	-23.55	27.41
KT3	23.8	-23.8	24.93
cLH20t	22.21	-22.2	24.23
"{/:Bold cCHYF-B95}"	21.58	-21.58	20.70
"{/:Bold CHYF-B95}"	21.52	-19.37	22.83
ωB97X-D	20.45	-44.5	36.05
"LH12ct-SsirPW92 "	20.45	-12.11	29.34
"cLH12ct-SsirPW92 "	18.52	-18.27	25.29
"{/:Bold cCHYF}"	18.22	-18.16	20.75
r²SCAN0	17.0	-15.19	22.86
"{/:Bold CHYF}"	16.07	-11.92	20.38
r²SCANh	15.04	-11.13	19.51
r²SCAN	14.79	-8.84	20.18


==> Plot/NMR-Shifts/c-plot-ochsenfeld.txt <==
set terminal pngcairo  enhanced font "arial,22" fontscale 1.5 size 3200, 1800 
set encoding utf8
set output 'C-Shifts-Ochsenfeld.png'
set boxwidth 0.9 absolute
set style fill   solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram clustered gap 7 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -52  autojustify
set xtics  norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -3 : 18 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 2
set mytics 2
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'c-shifts-ochsenfeld.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 4 ti col linecolor rgb "blue", '' u 5 ti col linecolor rgb "orange"


==> Plot/NMR-Shifts/c-shifts-ochsenfeld.txt <==
Method MAE MAX MSE STD
TMHF	13.4	31.4	12.8	8.8
TMHF-3P	12.6	30.3	12.5	8.7
LHJ-HF	11.4	26.7	11.3	8.1
LHJ-HFcal	11.4	27.2	11.3	8.1
cTMHF	10.4	25.9	10.3	7.3
cTMHF-3P	9.8	24.4	9.7	7
CAM-QTP-02	9.5	23.6	9	7.6
cLHJ-HFcal	9.3	23	8.1	8.1
cLHJ-HF	9.3	22.5	9.2	6.8
LC-ωPBE	9.1	23.2	8.9	6.6
HF	8.6	31.7	6.8	8.6
CAM-QTP-00	8.5	26.1	8.3	7.4
LH12ct-SsirPW92	8.4	19.3	8.2	5.8
CAM-B3LYP	8	24.9	7.8	6.3
LH07t-SVWN	7.7	19.1	7.5	5.4
cr²SCAN50	7.6	23.5	7.5	6.2
LHJ14	7.4	21.4	6.9	6.3
r²SCAN50	7.2	21	7.2	5.6
BH\\&HLYP	7	21.4	6.9	5.9
LH20t	6.9	19.2	6.9	5.4
ωB97X-D	6.4	17.1	6.3	4.8
cLH12ct-SsirPW92	6.2	15.8	6.1	4.9
LH14t-calPBE	6.2	17.7	6.1	4.9
PBE0	6.1	17.5	5.8	5
B3LYP	6	19.7	5.4	5.3
cLHJ14	6	18.4	5.6	5.3
cLH20t	6	18.7	5.9	5
cLH07t-SVWN	6	16.5	5.9	4.9
cr²SCAN0	5.7	15.3	5.7	4.2
cLH14t-calPBE	5.6	16.7	5.5	4.7
"{/:Bold CHYF-B95}"	5.3	26.2	5.2	4.2
"{/:Bold CHYF}"	5.0	14.1	4.9	3.6
r²SCAN0	4.8	13.4	4.7	3.2
cr²SCANh	4.6	17.5	4.5	3.8
PBE	4.5	21.8	4.2	4.9
KT3	4.5	14.6	-2.6	4.8
BP86	4.4	22.6	3.9	4.9
cr²SCAN	4	19.9	3.7	4
TMh	3.5	15.9	3.3	3.4
r²SCANh	3.4	17.2	3.2	3.2
"{/:Bold cCHYF}"	3.3	11.6	3.3	3.0
cTPSSh	3.2	16.1	3.1	3.5
cmPSTS	2.9	14.6	2.7	3.4
"{/:Bold cCHYF-B95}"	2.9	12.8	2.9	3.3
cTPSS	2.8	19	2.2	4
TM	2.8	18.6	2.3	3.9
TPSSh	2.8	15.9	2.6	3.2
r²SCAN	2.7	19.4	2.3	3.7
cTM	2.6	16.9	1.2	3.8
cTMh	2.5	14.0	2.2	3.2
TPSS	2.4	18.7	1.8	3.7
mPSTS	2.3	14.3	2.1	2.9


==> Plot/NMR-Shifts/h-plot-ochsenfeld.txt <==
set terminal pngcairo  enhanced font "arial,22" fontscale 1.5 size 3200, 1800
set encoding utf8
set output 'H-Shifts-Ochsenfeld.png'
set boxwidth 0.9 absolute
set style fill   solid 1.00 border lt -1
set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram clustered gap 7 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -60  autojustify
set xtics  norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -0.10 : 0.5 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 0.1
set mytics 2
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'h-shifts-ochsenfeld.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 4 ti col linecolor rgb "blue", '' u 5 ti col linecolor rgb "orange"


==> Plot/NMR-Shifts/h-shifts-ochsenfeld.txt <==
Method	MAE	MAX	MSE	STD
TMHF	0.32	1.15	0.29	0.28
cTMHF	0.3	1.17	0.27	0.27
TMHF-3P	0.27	0.97	0.25	0.24
cTMHF-3P	0.25	0.97	0.23	0.23
PBE	0.22	1.11	0.13	0.28
LHJ-HF	0.21	0.64	0.18	0.2
LHJ-HFcal	0.21	0.65	0.18	0.2
cr²SCAN	0.21	0.9	0.19	0.19
BP86	0.2	1.05	0.13	0.26
cr²SCANh	0.2	0.81	0.18	0.17
cr²SCAN50	0.19	0.48	0.17	0.16
CAM-QTP-02	0.19	0.6	0.17	0.16
LHJ14	0.18	0.85	0.11	0.22
cLHJ-HFcal	0.18	0.57	0.15	0.18
B3LYP	0.18	0.77	0.15	0.17
cLHJ-HF	0.18	0.56	0.16	0.17
cr²SCAN0	0.18	0.67	0.18	0.15
LC-ωPBE	0.17	0.61	0.13	0.19
PBE0	0.17	0.76	0.13	0.18
HF	0.17	0.47	0.11	0.17
r²SCAN50	0.17	0.45	0.14	0.15
CAM-B3LYP	0.17	0.7	0.15	0.15
TM	0.16	0.72	0.09	0.21
ωB97X-D	0.16	0.68	0.13	0.16
cTM	0.15	0.68	0.08	0.19
TPSS	0.15	0.67	0.1	0.18
TMh	0.15	0.63	0.10	0.18
cLHJ14	0.15	0.68	0.09	0.18
LH12ct-SsirPW92	0.15	0.48	0.09	0.16
cLH12ct-SsirPW92	0.15	0.46	0.11	0.16
r²SCAN	0.15	0.6	0.13	0.14
CAM-QTP-00	0.15	0.4	0.14	0.12
KT3	0.14	0.61	0.07	0.19
cTPSS	0.14	0.65	0.1	0.17
TPSSh	0.14	0.57	0.11	0.16
r²SCANh	0.14	0.53	0.13	0.12
r²SCAN0	0.14	0.45	0.13	0.11
BH\\&HLYP	0.14	0.42	0.13	0.1
cmPSTS	0.13	0.95	0.1	0.18
cTMh	0.13	0.61	0.09	0.16
cTPSSh	0.13	0.57	0.1	0.14
LH07t-SVWN	0.13	0.41	0.1	0.13
cLH07t-SVWN	0.13	0.41	0.1	0.13
mPSTS	0.11	0.52	0.08	0.14
LH20t	0.11	0.41	0.07	0.12
"LH14t-calPBE "	0.11	0.37	0.08	0.11
"cLH14t-calPBE "	0.1	0.33	0.08	0.11
cLH20t	0.1	0.39	0.06	0.11
"{/:Bold CHYF} "	0.10	0.43	-0.07	0.11
"{/:Bold cCHYF} "	0.07	0.23	0.01	0.09
"{/:Bold CHYF-B95} "	0.07	0.28	0.00	0.10
"{/:Bold cCHYF-B95} "	0.06	0.20	-0.01	0.08


==> Plot/Plot_Corr/corr_en.dat <==
CH_4	-7.765	-8.215	-9.519
HCN	-7.436	-8.003	-9.127
(CH_3)_3NH^{+}	-7.427	-8.320	-9.378
(CH_3)_2NH_2^{+}	-7.371	-8.927	-9.309
CH_3OH	-7.343	-8.603	-9.500
CH_3NH_3^{+}	-7.321	-8.090	-9.225
H_2O	-7.316	-8.585	-9.452
CH_3CH_2CH_2NH_3^{+}	-7.299	-8.055	-9.227
C_6H_5NH_3^{+}	-7.252	-8.829	-9.196
H_2S	-7.228	-7.841	-8.942
NH_4^{+}	-7.220	-8.676	-9.072
HNO_2	-7.198	-8.130	-9.423
C_6H_5OH	-7.166	-8.409	-9.387
CH_2ClCOOH	-7.165	-6.365	-8.948
CH_3CH_2NH_3^{+}	-7.161	-8.090	-9.088
CH_2FCOOH	-7.159	-6.357	-8.948
C_6H_5COOH	-7.148	-8.550	-9.301
ClCH_2CH_2COOH	-7.131	-8.542	-9.243
HCOOH	-7.118	-8.515	-9.294
CH_3COCOOH	-7.116	-8.526	-9.203
CH_3CH_2CH_2COOH	-7.095	-8.080	-9.269
CHF_2COOH	-7.072	-8.496	-9.248
CH_3CH_2CH_2CH_2COOH	-7.067	-8.548	-9.253
CH_3CH_2COOH	-7.034	-8.484	-9.245
CH_3COOH	-7.034	-8.544	-9.242
CF_3COOH	-7.013	-8.485	-9.167
HCl	-6.841	-7.726	-8.696
FHF^{-}	-6.609	-7.770	-7.669
HeHHe^{+}	-5.245	-6.687	-6.406          

==> Plot/W4_11/dft-data.txt <==
Method  MSD	MAD	RMSD
Tao-Mo	3.27	7.45	9.66
LC-ωPBE	-2.86	4.26	7.23
TPSS	3.27	5.11	6.65
B3LYP	-2.95	4.22	6.44
TPSSh	-1.62	4.41	6.12
CAM-B3LYP	-0.97	3.49	5.95
PBE0	-1.75	3.62	5.73
SCAN	-0.17	4.01	5.72
"{/:Bold CHYF}"    -2.14   3.61    5.14
LH20t	-0.29	2.63	5.02
ωB97X-D	-2.16	2.64	4.67
TMHF	-0.73	2.78	4.60
ωLH22t  -0.35   2.21    4.43

==> Plot/W4_11/dft-plot.txt <==
set terminal pngcairo  enhanced font "arial,20" fontscale 1.5 size 1500, 1000 
set encoding utf8
set output 'Fig02_W4_11.png'
set boxwidth 0.9 absolute
set style histogram rowstacked
set style fill solid 1.00 border lt -1

set style line 81 lt -1 lc rgb "#808080" lw 1.0
# Put the grid behind anything drawn and use the linestyle 81
set grid back ls 81

set border lw 4

set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram cluster gap 1.0 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -45  autojustify
set xtics norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -4.0 : 10 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 2
set mytics 1
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'dft-data.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 3 ti col linecolor rgb "blue", '' u 4 ti col linecolor rgb "orange"


==> Plot/W4_11_corr/dft-data.txt <==
Method  MSD	MAD	RMSD
PBE -10.616 10.688 12.688
B88 -8.655 8.876 10.825
revTPSS -6.469 7.575 10.073
Tao-Mo -7.377 7.659 9.634
PBEloc -3.723 4.919 6.781
B95 -2.807 4.772 6.562
"{/:Bold CHYF-PBE}"    -1.95   3.58    5.27
"{/:Bold CHYF-B95}"    -1.69   3.36    5.21


==> Plot/W4_11_corr/dft-plot.txt <==
set terminal pngcairo  enhanced font "arial,20" fontscale 1.5 size 1500, 1000 
set encoding utf8
set output 'Fig04_W4_11_corr.png'
set boxwidth 0.9 absolute
set style histogram rowstacked
set style fill solid 1.00 border lt -1

set style line 81 lt -1 lc rgb "#808080" lw 1.0
# Put the grid behind anything drawn and use the linestyle 81
set grid back ls 81

set border lw 4

set key fixed right top vertical Right noreverse noenhanced autotitle nobox
set style histogram cluster gap 1.0 title textcolor lt -1
set datafile missing '-'
set style data histograms
set xtics border in scale 0,0 nomirror rotate by -45  autojustify
set xtics norangelimit 
set xtics   ()
set xrange [ * : * ] noreverse writeback
set x2range [ * : * ] noreverse writeback
set yrange [ -15.0 : 15 ] noreverse writeback
set y2range [ * : * ] noreverse writeback
set zrange [ * : * ] noreverse writeback
set cbrange [ * : * ] noreverse writeback
set rrange [ * : * ] noreverse writeback
set ytics 4
set mytics 1
set grid
set xzeroaxis lt -1
NO_ANIMATION = 1
plot 'dft-data.txt' using 2:xtic(1) ti col linecolor rgb "red", '' u 3 ti col linecolor rgb "blue", '' u 4 ti col linecolor rgb "orange"

